Modeling Human Mobility and its Applications in Routing in Delay-Tolerant Networks: a Short Survey

Human mobility patterns are complex and distinct from one person to another. Nevertheless, motivated by tremendous potential benefits of modeling such patterns in enabling new mobile services and technologies, researchers have attempted to capture salient characteristics of human mobility. In this short survey paper, we review some of the major techniques for modeling humans' co-location, as well as predicting human location and trajectory. Further, we review one of the most important application areas of such models, namely, routing in delay-tolerant networks.

==> ToDo.txt <==
May 18, 2013
1- Walk through section 3 to fix all symbols and update all the refs (DONE)
2- read end to end to get a strategic sense of the work. How can it be elevated?
3- browse infocom 13 and other recent versions of related conferences to find and add new refs (Maintained in RefsToCheck)
4- Shorten the ref format
5- Write a conclusions sec
6- Can intro become longer?
6-2 Improve the presentation up to the submission level
7- consult vyas: goes as is to arxiv (or a workshop) or work toward any cool application area for a real publication?

